Efficient Data-Parallel Continual Learning with Asynchronous Distributed Rehearsal Buffers

Deep learning has emerged as a powerful method for extracting valuable information from large volumes of data. However, when new training data arrives continuously (i.e., is not fully available from the beginning), incremental training suffers from catastrophic forgetting (i.e., new patterns are reinforced at the expense of previously acquired knowledge). Training from scratch each time new training data becomes available would result in extremely long training times and massive data accumulation. Rehearsal-based continual learning has shown promise for addressing the catastrophic forgetting challenge, but research to date has not addressed performance and scalability. To fill this gap, we propose an approach based on a distributed rehearsal buffer that efficiently complements data-parallel training on multiple GPUs, allowing us to achieve short runtime and scalability while retaining high accuracy. It leverages a set of buffers (local to each GPU) and uses several asynchronous techniques for updating these local buffers in an embarrassingly parallel fashion, all while handling the communication overheads necessary to augment input mini-batches (groups of training samples fed to the model) using unbiased, global sampling. In this paper we explore the benefits of this approach for classification models. We run extensive experiments on up to 128 GPUs of the ThetaGPU supercomputer to compare our approach with baselines representative of training-from-scratch (the upper bound in terms of accuracy) and incremental training (the lower bound). Results show that rehearsal-based continual learning achieves a top-5 classification accuracy close to the upper bound, while simultaneously exhibiting a runtime close to the lower bound.

==> rebuttal_cluster.txt <==
R1 

Novelty, related work
Our intention was not to claim there is limited work on continual learning with rehearsal. We apologize for this misunderstanding. If fact, we do not claim a contribution in this space. Instead, the novelty of our work lies in the techniques to make rehearsal salable in the context of data-parallel training, which we believe presents an opportunity for specialized data management techniques that applicable to a broad class of rehearsal approaches. To our best knowledge, such HPC-oriented aspects aimed at improving training performance were not explored before. If accepted, we will restructure the introduction and background section to better underline the novelty and positioning with respect tor related work.

Sample selection
We agree there are many strategies possible to retain/replace the samples from the rehearsal buffers and to use them for mini-batch augmentations. We felt this aspect was orthogonal to our contribution, which is why we focused on NIL as a simple representative approach that illustrates the scalability of our data management techniques. We agree developing this dimension will strengthen our work. If accepted, we will extend our comparison to include loss/gradient-based selection and regularization based on the suggested references.

R2

Genericity 
Our approach is generic because it transparently augments mini-batches. The augmentation of the mini-batches for the purpose of rehearsal happens directly in the data pipeline, so the model architecture and the optimizer remain unchanged compared with a regular training. Thanks to this approach, continual learning can be directly offered to existing applications.

Baselines
Training from scratch revisits all historically accumulated training data repeatedly. This provides maximum accuracy but lowest performance. Incremental training does the exact opposite, therefore provides lowest accuracy and maximum performance. If accepted, we will insist on this better and add more references.  

Combined metric
Indeed this is an excellent suggestion. If accepted, we will add additional plots using a weighted performance-accuracy product, which explores different biases (depending on whether users care more for performance vs. accuracy).   

R3

How asynchronous management of rehearsal buffers affects convergence
Our approach assembles augmented mini-batches in advance for future training iterations. The current training iteration operates on a different, read-only mini-batch. This is purely a performance improvement and is functionally equivalent to a synchronous rehearsal CL approach, therefore subject to the same convergence. 

Imbalanced data across nodes
The original data is handled by the existing data pipelines, which use global partitioning + shuffling to address imbalance. Thanks to our global sampling, the rehearsal buffers mitigate any remaining imbalance in the representative samples. 

Influence of quantity of tasks on convergence
Since the data-parallel workers perform global sampling from the rehearsal buffers, more workers mean a larger aggregated rehearsal buffer capacity and therefore a higher rehearsal quality, which improves convergence.

Memory cost
Our approach stores the rehearsal buffer in the host memory. Most AI techniques are bottlenecked by limited GPU memory, leaving plenty of host memory underutilized. Thanks to global sampling, at scale our proposal can operate optimally even with a small spare size (order of MB).

==> rebuttal_ipdps.txt <==
We thank the reviewers for the constructive feedback. We start with a general discussion on common topics, then follow with specific answers.

# Generality of the proposal insufficiently emphasized (R1, R2, R3, R4)
The proposed rehearsal buffer is indeed aware of classes when storing representative samples, which is pertinent to classification models, but the number of classes can also be limited to one, in which case our approach can be applied to generative models. Similarly, we included experiments with class-incremental training because we wanted to show the most difficult scenario where classes are added dynamically. However, our approach is also applicable when all classes are given from the beginning (domain-incremental scenario). We chose to use the ImageNet dataset and image classification models because of their standardized implementation and availability. While CNN models are related in terms of what problem they solve, they exhibit different sizes and complexity of training, which creates different interleavings with our asynchronous mini-batch augmentation. This is what we wanted to study in order to emphasize that our approach works well under different conditions of contention with the training. We have already integrated our approach with a different type of model: PtychoNN[1], a generative model used in the area of ptychography to reconstruct images from diffraction patterns generated by high-intensity X-rays. If accepted, we will complement our results to include PtychoNN and will emphasize this discussion in Section 7.

[1] https://www.nature.com/articles/s41467-023-41496-z 

# Clarification of some results (R1, R2, R3)
## ResNet18 vs. ResNet50
As observed by R1, the mini-batch processing time (computation) of ResNet-18 is smaller in comparison with ResNet-50s, as the latter presents more parameters to optimize. However, collective operations (all-reduce communication) needed to exchange gradients can stall the computation at scale i.e., when increasing the number of GPUs. This is what we observe in Figure 6: for x number of GPUs, time_x(RN18) < time_x(RN50). However, for an increasing number of GPUs, time(RN18) increases faster than time(RN50) because the computation of RN18 does not last enough to hide the increasing all-reduce latency. The computation of RN50 (longer) overlaps with all-reduce better. This observation is orthogonal to our contribution: the same effect would be observable for offline training as well. The key takeaway of Figure 6 is that the overhead related to rehearsal management is constant in all configurations and can be overlapped with the training, therefore it does not cause a bottleneck. We will detail these aspects better.

## Impact of the c and r parameters
We agree the study of the impact of c and r would provide an interesting experimental complement. We are currently running additional experiments that vary c and r while keeping the rest of the parameters fixed. We will summarize the results in a table.


# Potential support for LLMs (R2, R3)
Although not demonstrated yet in the paper, our approach has potential to be applied to LLMs as well. Since the rehearsal buffer is used to augment the mini-batches transparently, this will not affect the training process itself, but instead the I/O pipeline that feeds the training data. Since LLMs are generative models, we need only one class that can retain representative historical embeddings directly (instead of the text sequences themselves). From a technical perspective, integration points are needed with DeepSpeed (main runtime used to train LLMs) that mixes data, tensor and pipeline parallelism. This would allow us to explore interesting directions that complement fine-tuning, which is another popular method to refine LLMs. We will elaborate on this in Section 7.

# Comparison with state-of-art (R2, R3)
To our best knowledge, we are the first to propose an abstraction (asynchronous distributed rehearsal buffers) that enables data parallelism for continual learning. We mentioned several other techniques in the related work section, but they do not support data-parallelism and it is non-trivial to enable such support. We will update the related work section to better emphasize this aspect and will explore how our techniques can be applied to enable data parallelism for other CL approaches in future work. 

# To Reviewer 1

Training from scratch revisits all historically accumulated training data repeatedly. This provides maximum accuracy but the lowest performance. Incremental training does the exact opposite, therefore provides the lowest accuracy and maximum performance. Model-related hyperparameters are equal for all runs/baselines to guarantee a fair comparison accuracy-wise. The achieved accuracy may not be fully optimized, however, it stays constant when the number of GPUs increases, while the training time is dramatically reduced thanks to our high-performance implementation of the rehearsal buffer. This is our goal with this contribution.

# To Reviewer 2

The suggestion of using MPI collectives instead of RPCs is indeed interesting but subject to limitations. Collectives assume that all participants are ready before they can proceed. In our case, we have a client-server model where independent servers react to requests that are not necessarily synchronized. One-sided MPI communication can potentially address this limitation, but is non-trivial to adopt in a consistent fashion (e.g., ensure one-sided get from the rehearsal buffer does not happen in the middle of an update).

# To Reviewer 3

Regarding the question of generality, comparison with state of art, LLMs and clarification of results, please see the general discussion. The suggestion of using 1 GPU as a baseline
for comparing accuracies is indeed interesting and would enable us to characterize the effects of data parallelism in the context of continual learning better. We will add runs leveraging a single GPU and will discuss the findings based on this suggestion. We expect to achieve the same accuracy with a single device.

# To Reviewer 4

The novelty of our work lies in the techniques to make rehearsal scalable in the context of data-parallel training, which we believe presents an opportunity for specialized data management techniques that are applicable to a broad class of rehearsal approaches. To our best knowledge, such HPC-oriented aspects aimed at improving training performance were not explored before. If accepted, we will restructure the introduction and background section to better underline the novelty and positioning with respect to related work.

